Detection of fast radio transients with multiple stations: a case study using the Very Long Baseline Array

Recent investigations reveal an important new class of transient radio phenomena that occur on sub-millisecond timescales. Often transient surveys' data volumes are too large to archive exhaustively. Instead, an on-line automatic system must excise impulsive interference and detect candidate events in real-time. This work presents a case study using data from multiple geographically distributed stations to perform simultaneous interference excision and transient detection. We present several algorithms that incorporate dedispersed data from multiple sites, and report experiments with a commensal real-time transient detection system on the Very Long Baseline Array (VLBA). We test the system using observations of pulsar B0329+54. The multiple-station algorithms enhanced sensitivity for detection of individual pulses. These strategies could improve detection performance for a future generation of geographically distributed arrays such as the Australian Square Kilometre Array Pathfinder and the Square Kilometre Array.

==> ApJ_Editor_Comments.txt <==
January 9, 2011   

Dr. David Ray Thompson
Jet Propulsion Laboratory
Machine Learning and Instrument Autonomy
M/S 306-463
4800 Oak Grove Dr.
Pasadena, CA 91109


Title: Detection of Fast Radio Transients with Multiple Stations: A Case Study Using the Very Long Baseline Array

Dear Dr. Thompson,

I have received the referee's report on your above submission to The Astrophysical Journal, and appended it below. As you will see, the referee thinks that your article is interesting and that it will merit publication once you have addressed the issues raised in the report.

When you resubmit the manuscript, please include a detailed cover letter containing the (mandatory) listing of the changes you've made to the text and your responses to the report.

Click the link below to upload your revised manuscript, which will work one time. 
<http://apj.msubmit.net/cgi-bin/main.plex?el=A2Ew2CXu4A2czj7F4A9XJpC6kdcKc4rRQJxrJSVAZ>


Alternatively, can also log into your account at the EJ Press web site, http://apj.msubmit.net.  Please use your user's login name: benevixit. You can then ask for a new password via the Unknown/Forgotten Password link if you have forgotten your password. 

The Astrophysical Journal has adopted a new policy that manuscript files become inactive, and are considered to have been withdrawn, six months after the most recent referee's report goes to the authors, provided a revised version has not been received by that time.

If you have any questions, feel free to contact me.

Sincerely,
Joan M. Wrobel
Scientific Editor
The Astrophysical Journal
apjjmw@nrao.edu
----------------------------------------------------------------------    
Referee Report   
Reviewer's Comments:
#Referee report for Thompson et al. 2011
#Detection of fast radio transients with multiple stations: a #case study using the Very Long Baseline Array

#General:

This paper provides interesting algorithmic insights into the issue of identifying transient radio events of astronomical origin against a complicated background of man-made interfering signals.  In particular, the algorithms described here are of particular relevance to geographically separated antennas, which can greatly enhance the ability to discriminate RFI and hence improve sensitivity to astronomical events.  The paper compares the "classification power" of several algorithms and tests these using both simulated and (limited) real telescope data from the VLBA.

I found the authors' approach to this complicated problem to be both interesting and rigorous.  Unfortunately I was not always able to follow all of the authors' theoretical discussion and caution that they may want to elaborate on some technical points in which statistical jargon less familiar to most astronomers is used.

My most substantial complaint about the paper is that the authors use only a limited set of "real" telescope data in order to test their algorithms and to compare with simulated tests.  Given the highly variable nature of RFI, which, for example, can vary greatly in its intensity and time/frequency characteristics between observing sessions, I worry how robust these tests and conclusions are given that the (single epoch) data set spans only about an hour.  Are there further tests that can be quoted?

I provide detailed (mostly minor) comments below.

#Abstract:

- "Recent surveys reveal an important new class of transient radio phenomena that occur on sub-millisecond timescales (Lazio et al. 2009; Cordes et al. 2004).": does ApJ allow references in the abstract?  Also, seems like you are missing some more obvious references here, like the McLaughlin et al. RRATs paper.

- "realtime" --> "real time" (several places)

- "Detecting transients in time series data is challenging due to
realtime processing requirements": what exactly is meant here?  Fast transient searches are possible "offline" using a single dish radio telescope and "pulsar-like" data.

#1. Introduction

- "class of momentary and periodic": I think the term "transient" is better and is certainly more commonly used for this.  Also, not all of these source classes are transient _and_ periodic.

- "on millisecond- to sub-millisecond timescales.": I think it is also worth putting these "fast transients" in the context of more general radio transients, in which there has also been important progress in the last years in terms of characterizing the population which varies on timescales great than a second (i.e. "slow transients").

- "These phenomena have less effect on pulsar searches (due to lack of periodicity)": but pulsar surveys _are_ strongly effected by periodic RFI.

- "In general, interference is statistically independent at
widely-separated stations (~ 100km)": this may be so, but can you
point the reader to any studies that try to quantify this?  i.e. what is the "RFI horizon" at a particular radio frequency?  I
 am also thinking of artifical satellites, which can still affect all stations.

#2. Detection methods

- "The VLBA transient detection system is the first detection system involving data from more than two separate locations simultaneously." : well, it's the first attempt to use this for
real-time filtering of RFI.

- "through interstellar medium" --> "through the interstellar medium"

- "the standard deviation of f(<section symbol>) for noise.": I think you've used the wrong variable here.

- "Additive interference makes the distribution of the detector output heavy-tailed": I know what you mean here, but I find the term "heavy-tailed" to be too jargonistic and imprecise.

- "This is the case for E-LOFAR" --> "This is the case for LOFAR" (not sure what you mean by "E-LOFAR", as the LOFAR array already has a core, remote, and long-baseline stations)

- "Figure 3 we have labeled one such decision boundary Sum.": does this boundary apply equally well for a _coherent_ summation of multiple stations (i.e. adding the stations in phase before
transient detection is done)?  Could you be more clear about that?

- "This scenario discounts several kinds of interference that are more difficult to model, such as periodic or switched-mode interference patterns.": also does not include interference that _will_ still be seen by all stations, e.g. satellite signals.

- As I've said in my general comments, I'm worried that the behaviour of these algorithms has been tested with specific assumptions about how RFI will manifest at each station and that the number of practical tests with _real_ data are few.

#3. VLBA Observations

- "The VLBA encompasses 10 geographically dispersed stations, each providing a single 25m antenna.": it would be worth reminding the reader what the typical and maximum distance are between these antennas.

- "An incoherent software dedispersion algorithm processes each
station independently": how many dispersion measure trials are
possible at once?  What amount/type of computing hardware is
needed/used?

- "6 contiguous observation segments, or scans, with durations of
242s": pretty small data set in terms of testing the algorithms'
performance in a variety of RFI backgrounds.

- "each band was channelized into 0.25MHz frequency resolution": what motivated this particular frequency resolution?  Seems like excessively fine resolution given that the time resolution is only 1ms.  For example, the intra-channel smearing is <0.1ms even for DM=100pc cm^-3 (at f_ctr = 1400MHz).

- "known DM of 26.8": add units of pc cm^-3

- "The observed pulse strength changed during the observation
sequence, with signals weakening progressively in later scans.":
this could very well be scintillation, right?  If I recall
correctly, I remember that B0329+54 has a scintillation bandwidth of ~5MHz and a scintillation timescale of ~15 minutes.

- "right time according to the pulsar schedule" --> "right time
according to the pulsar's rotational ephemeris"

- "Each scan contained approximately 380 pulse events and 3800
negative examples.": to make this more clear, this is because the
pulsar dutcy cycle is ~10%?

- "We used the remaining scans 1 through 6 to evaluate performance of the different discriminant algorithms.": from earlier, I though there were 6 scans total.  Now it sounds like there are 7?  Should the scans in fact be labelled 0 (test) and then 1-5?

- "actual received flux actually changed": reword so as not to use "actual" twice in the same sentence.

- "However, this method's performance degrades severely on later scans where the source is weaker relative to RFI.": it is for reasons like this that I'd be interested to see these algorithms tested in a larger variety of RFI environments and for a variety of pulsars (i.e. SNRs).

- "A typical on-source SNR was 16 after all antennas were summed.": meaning the typical single-pulse SNR?

- "With this in mind, the V-FASTR project requires false positive
rates significantly less than 0.01 to stay within the 1% time
budget.": I'm not sure I understand what is meant here.  Can you
elaborate?

- Are the "four 8MHz-wide bands" being combined at the dedispersion step or treated separately?  Does a buffer dump result in dumping all 4 bands at the same time?  This is of course not ideal in terms of following dispersion sweep.

- "The experiment reveals a highly significant difference between
the multiple-station approaches, such the ECDF and robust
discriminants, which are capable of identifying many more pulses
before promoting interference.": I think there are a couple words
missing here in order to make this grammatically correct.

#Figure 1

- Very hard to read at its current size.  I'd suggest having this
figure span 2 columns.

- Unclear from this figure that the search must generate _many_
dedispersed timeseries for searching (assuming that's being done).

#Figure 3

- I am confused as to why the number of events is not maximum in the absolute lowest-left corner of this diagram.  I'd expect the number of noise signals to peak there.

#Figure 9

- "lower is bet" --> "lower is better" (also, you repeat this again later in the same caption)

- All the methods give essentially the same sensitivity?

#Figure 10

- Are there data gaps from some of the antennas?

#Figure 11

- "The distributions are better separated during the initial scans.": in fact from this it seems like the pulsar could not be reliably "blindly" detected in the later scans.  Is that so?

#Table 1

- I am confused by seeing LOFAR, which has multiple stations and can form multiple beams being classified as a single-station,
single-pixel transient detector.  You mean in terms of what
observations have been presented in the literature as opposed to
what is possible?

#Table 3

- Upside down "!", likely a LaTeX issue.

#Table 4

- Caption could be more explicit about how this differs from Table 3.

#Questions from ApJ Editor:

It will be particularly useful if your report includes answers to the following questions where appropriate:

1. Does the article contain significant new results or theories and does it reflect sufficiently high scientific standards to warrant its publication in The Astrophysical Journal?

Yes.

2. Is the paper written with the maximum conciseness compatible with accuracy and clarity?

Yes, in fact I suggest elaborating further on a few theoretical
points.

3. Could the order or presentation or English be improved?  Editing of English and typographic errors will be corrected by the Journal copyediting staff and you do not need to specify these in your report. But if there are more general problems with presentation or English please cite this in your report.

The article is in general well written.

4. Would the article be more appropriate for the Supplement Series?  That series is recommended for long papers, for compilations of relatively uninterpreted data or models, and for manuscripts with a very restricted readership.

No.

5. Do you have any comments or criticisms that may be helpful to the author(s) to improve or correct the paper?  Are units, object
designations, equations, and notation complete and correct?  In cases that may be ambiguous, please specify whether you consider the suggested changes to be mandatory for publication or advisory.

See detailed comments above.
